Stability and Ly$\alpha$ emission of Cold Stream in the Circumgalactic Medium: impact of magnetic fields and thermal conduction

Cold streams of gas with temperatures around $10^4 \, \rm K$ play a crucial role in the gas accretion on to high-redshift galaxies. The current resolution of cosmological simulations is insufficient to fully capture the stability and Ly$\alpha$ emission characteristics of cold stream accretion, underscoring the imperative need for conducting idealized high-resolution simulations. We investigate the impact of magnetic fields at various angles and anisotropic thermal conduction (TC) on the dynamics of radiatively cooling streams through a comprehensive suite of two-dimensional high-resolution simulations. An initially small magnetic field ($\sim 10^{-3} \, \rm \mu G$), oriented non-parallel to the stream, can grow significantly, providing stability against Kelvin-Helmholtz instabilities and reducing the Ly$\alpha$ emission by a factor of $<20$ compared to the hydrodynamics case. With TC, the stream evolution can be categorised into three regimes: (1) the Diffusing Stream regime, where the stream diffuses into the surrounding hot circumgalactic medium; (2) the Intermediate regime, where TC diffuses the mixing layer, resulting in enhanced stabilization and reduced emissions; (3) the Condensing Stream regime, where the impact of magnetic field and TC on the stream's emission and evolution becomes negligible. Extrapolating our findings to the cosmological context suggests that cold streams with a radius of $\leq 1 \rm \, \rm kpc$ may fuel galaxies with cold, metal-enriched, magnetized gas ($B \sim 0.1-1 \, \rm \mu G$) for a longer time, leading to a broad range of Ly$\alpha$ luminosity signatures of $\sim 10^{37}-10^{41}\, \rm \, erg \, s^{-1}$.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
